A Global 3-D Simulation of Magnetospheric Accretion: I. Magnetically Disrupted Disks and Surface Accretion

We present a 3-D ideal MHD simulation of magnetospheric accretion onto a non-rotating star. The accretion process unfolds with intricate 3-D structures driven by various mechanisms. First, the disc develops filaments at the magnetospheric truncation radius ($R_T$) due to magnetic interchange instability. These filaments penetrate deep into the magnetosphere, form multiple accretion columns, and eventually impact the star at $\sim$30$^o$ from the poles at nearly the free-fall speed. Over 50% (90%) of accretion occurs on just 5% (20%) of the stellar surface. Second, the disc region outside $R_T$ develops large-scale magnetically dominated bubbles, again due to magnetic interchange instability. These bubbles orbit at a sub-Keplerian speed, persisting for a few orbits while leading to asymmetric mass ejection. The disc outflow is overall weak because of mostly closed field lines. Third, magnetically-supported surface accretion regions appear above the disc, resembling a magnetized disc threaded by net vertical fields, a departure from traditional magnetospheric accretion models. Stellar fields are efficiently transported into the disc region due to above instabilities, contrasting with the ``X-wind'' model. The accretion rate onto the star remains relatively steady with a 23% standard deviation. The periodogram reveals variability occurring at around 0.2 times the Keplerian frequency at $R_T$, linked to the large-scale magnetic bubbles. The ratio of the spin-up torque to $\dot{M}(GM_*R_T)^{1/2}$ is around 0.8. Finally, after scaling the simulation, we investigate planet migration in the inner protoplanetary disc. The disc driven migration is slow in the MHD turbulent disc beyond $R_T$, while aerodynamic drag plays a significant role in migration within $R_T$.

==> reply.txt <==
Assistant Editor's Comments:
Comments to the Author:
Please note that the word limit for abstracts in MNRAS is 250 words: at present, your abstract is 278 words long. Thank you.

>We have reduced the words in the abstract.

Reviewer's Comments:
Reviewer: 1

Comments to the Author
This study presents the results of a long-term and a high-spatial resolution 3D MHD simulation of magnetospheric accretion. The authors carefully examined the data to explore both long-term and temporary behaviors of the system. I found the manuscript of high quality and enjoyed reviewing it. I apologize for the delay in submitting this report, as I faced health issues recently. I strongly believe that this manuscript should be published in MNRAS. I hope the following comments will be helpful for the authors to enhance the manuscript.

>We thank the referee for a thorough report. It is very helpful for us to improve the manuscript. We sincerely hope that the reviewer's health issues have been resolved/alleviated. 

## List of comments ##
- On page 2, it is stated that "When the disk is threaded by strong magnetic fields, the flow can enter the regime of MAD". For the benefit of readers with expertise in protoplanetary disks, it would be advisable for the authors to provide an explanation of MAD, detailing its definition and core attributes.

> We have added clarification setences after the MAD sentence. "where the accumulated poloidal fields disrupt the accretion flow to become discrete blobs/streams and the blobs/streams fight their way towards the BH through magnetic interchanges and reconnections. With poloidal magnetic fields acting like a wire lowering  material down to the BH \citep{Bekenstein1972}, the MAD state leads to efficient release of the rest mass energy"


- On page 3, concerning the elucidation of the strength of the stellar magnetic field, I acknowledge the significance of conducting a simulation involving kG stellar fields. However, it is noteworthy to bear in mind the findings of Johnstone et al. (2014), which indicate diversity in the dipole component's field strength across stars, spanning from approximately 0.1 kG to a few kG. In light of the magnetospheric accretion paradigm grounded in the dipole field concept, the magnitude of the dipole field strength is essential. I recommend incorporating a brief comment on the variation of dipole field strengths.

> We add discussion about the importance of the dipole fields in page 7 "Although the magnetic fields of a real star also consist of higher multipole components, the strength of the open fields and thus the magnetospheric truncation radius are mainly determined by the dipole component \citep{Johnstone2014}."

We add a footnote in \S 5.4, describing how to scale our simulations for weaker fields scenarios " For a star with weaker magnetic fields, $r_*/R_T$ is larger.
To scale our simulation for such a star, we could consider that the stellar surface is at the radius that has the desired $r_*/R_T$. In this case,
the very inner simulation domain is within the star." 

- On page 3, the screening radius R_s Please describe the definition.

> In the caption of Figure 1, we add "$R_s$ is the screening radius where the resulting $B_z=0$".

- On page 4, concerning Figure 1, there appears to be ambiguity surrounding the label "1-D model" in the left panel. This ambiguity arises due to the depiction of a multidimensional flow structure within that panel. One can consider that the term "1D model" carries two different meanings: referring to both the one-dimensional flows aligning with the stellar field and the one-dimensional disk model relevant to the transition zone. To mitigate potential confusion, I recommend either revising the label or providing supplementary clarifications to disambiguate its interpretation.

> We thank the reviewer for the suggestion. It is indeed confusing. We have remade the figure and used "Ghosh & Lamb model" instead of "1-D model". We have also changed the text accordingly.

- On page 5, the statement "Our first-principle 3-D simulation reveals that the flow structure is more complicated than that assumed in the 1-D model" might lead to confusion due to the lack of clarity surrounding the term "1-D model." To enhance clarity, an alternative phrasing could be utilized (the Ghosh and Lamb picture or 1D transition zone model?).

> We changed "1-D model" to "Ghosh & Lamb model".

- On page 5, "Equation 11 is widely used in accretion disk studies" Introducing pertinent literature would aid readers' comprehension.

> We add PPVI review (Turner et al. 2014)

- On page 5, Method. Please include explanations of the spatial reconstruction and time integration methods.

> We add "Piecewise linear method is used in the spatial reconstruction, while Van Leer integrator is adopted for the time integration."

- On page 5, concerning the depiction of the code unit, it is advisable to provide additional clarification that the code's length unit R_0 is significantly larger than the stellar radius (0.1 R_0). This elaboration aims to prevent potential confusion among readers.

> In the second paragrpah of the method section, we add "The stellar radius is chosen as 0.1 $R_0$, so that the magnetospheric truncation radius is roughly 10 times larger than the stellar radius. "

- I have some questions about the simulation setup. The stellar surface appears to be covered by meshblocks of varying levels. I am concerned about the potential effects of numerical diffusion. For example, mass diffusion from the star towards the outer regions may occur. The distribution of the stellar surface field may also be altered. I want to know whether the long-term simulation of this study is unaffected by these factors.

> The star is well resolved and we don't see issues regarding the stellar and dipole structure. But to clarify this we add "Since the smoothing length (0.1 $R_0$) is resolved by 32 cells at the finest level, the star maintains hydrostatic equilibrium quite well in the absence of magnetic fields. However, the adoption of the high density floor due to the strong stellar magnetic fields leads to inflow onto the star. The density floor is chosen low enough that this inflow is much smaller than the magnetospheric accretion from the disk." just before Section 4. 

- The model employs instantaneous cooling to maintain the initial temperature structure. I could not find the base temperature structure just around the star (transition region between the star and disk). I kindly urge the authors to show the information.

> We did not have special treatment on the temperature of the star or the region around the star. It basically follows the disk temperature. We add "At the region with $R<r_s$, $c_s(R,z)$ is set as a constant that is equal to $c_s(r_s,z)$ in Equation \ref{eq:qvalue}."

- Within the star's interior, the hydrodynamic parameters are established as constant values over time. However, I am curious about whether the magnetic field also remains unchanging over time. Even though the velocity is set to 0, magnetic fields will evolve owing to numerical diffusion if no special treatment is applied.

> A dipole field will have singularity at the star. So the fields within the star is not a dipole field. (Techinically, we use rc=max(r,rin) (after equaiton 24) in the vector potential to set the field). This leads to a flat field strength at the star, which will evolve as the revewier pointed out. However, at the star surface, the field does not evolve much (it decreases by 5% at the end of the simulation).  We add " The fields within the star evolve through numerical diffusion. But at the disk surface $r_{in}$, the midplane field strength only decreases 5\% at the end of the simulation." Outside the stellar surface, the fields evolve due to the interaction with the disk material, as discussed in the fields transport section. 

- On page 6, regarding Figure 2, the spatial resolution above the disk substantially differs from that around the midplane. I am keen to understand the implications of this reduced resolution on the process of disk surface accretion. The manuscript implies that the driving force behind disk surface accretion primarily arises from the coherent component of the Maxwell stress. This conclusion appears reasonable. Nonetheless, I wish to emphasize that when a turbulent gas parcel transits from a finer grid to a coarser grid, unresolved turbulence is expected to dissipate. Consequently, the importance of the coherent component of the Maxwell stress could intensify. I kindly request that the authors investigate the impact of the mesh refinement on the driving mechanism of the disk surface accretion. It would be intriguing to make an xz plane plot of the ratio between the turbulent and coherent components of the Maxwell stress, and study how this ratio undergoes changes across the grid level boundaries.

> We remade Figure 12 adding the turbulent and coherent stress components. We don't see any hint on the influence of mesh refinement. We tried various versions (e.g. plotting the ratio as suggested), but nothing comes out. Throughout our data analysis, we didn't see any signatures of mesh-refinement. This may be due to the dramatically different disk structures at different regions.

- On page 9, the statement "Magnetospheric accretion in our simulation seems to be a mixture of the traditional thin disk magnetospheric accretion at the midplane and the 1D spherical accretion above the midplane" conveys a clear idea. Nonetheless, there's a potential for confusion, as the accretion resembling 1D spherical accretion takes place within a limited range of the latitudinal angle. To circumvent any misunderstanding, I recommend revising the phrasing to ensure greater clarity.

> The confusion here could be due to that we haven't discussed the flow structure in detail. More discussion here will overlap with later sections. Thus, we add " (more discussion in \S \ref{sec:surface})" after this sentence.

- On page 10, concerning equation 26, it would enhance readers' comprehension to incorporate a reference to Takasao et al. (2022), who obtained a closely similar equation through their examination of the angular momentum transport equation.

> We add "Although our derivation is limited to non-rotators, \cite{Takasao2022} find that Equation \ref{eq:RTcode} could also apply to fast rotators."

- On page 12, in relation to the motion of voids, the authors attribute the slow rotation of these voids to magnetic connectivity. It would be true in their simulation. However, slowly rotating voids are also seen in MAD around a black hole (e.g., Porth et al. 2021 MNRAS). In this case, the voids rotate at sub-Keplerian speeds because they originate from the inner region and have smaller angular momentum. To enrich the discussion, it would be valuable to incorporate brief comments on both the resemblances and distinctions between the observed slow rotation of voids in the current study and their counterparts in MAD around black holes.

It's noteworthy that Takasao et al. (2019, ApJL) also investigate MAD around a protostar, studying the dynamics and emergence of voids. Their findings suggest that voids with strong magnetic fields can drive accretion, with the magnetic fields of slowly rotating voids leading to angular momentum loss in the interacting disk material. Intriguingly, the middle panels of Figure 8 seem to depict an accretion channel situated around the stellar side of the void. The formation of the accretion channel could be explained by the mechanism in the reference.


> To address these two questions, wWe changed the first paragraph of S 4.3. Many changes have been made, but the main addition is "The density voids in MAD disks are similarly associated with flux tubes which move outwards until the circularization radius, and eventually dissipate after several orbits \citep{Porth2021}.  These voids appear quasi-periodically, regulating the spin-up/down of the central blackhole and outflow rates, which may be associated with the flares of Sgr A*. Similarly, these voids due to the strong disk fields have also been invoked to explain the giant flares in protostars \citep{Takasao2019}. "

- On page 12, there's a statement that reads, "Magnetic reconnection could occasionally reorganize magnetic fields around the truncation radius, leading to a large-scale density void (the middle panels of Figure 8)." However, the exact sequence of events leading to the formation of these voids isn't entirely clear to me. The second panel of the bottom row in Figure 8 seems to show that the void emerges prior to reconnection. I would appreciate a more elaborate explanation of the mechanism behind the formation of these voids. Specifically, I am keen to understand how reconnection and reorganization of magnetic fields lead to the formation of voids. It appears that a movie intended for Figure 8 was expected but has not been included.

> We add a movie link to the paper. We also changed Figure 8 to include early evolution of the density void. We describe the forming of the density void in more detail in the first paragraph of S 4.3. The suggested Porth et al. reference is also very helpful. We see quite similar trends of the void formation. 

- On page 13, the remark "The most surprising feature in our simulation is the vertically extended surface accretion region at R â³ R_T" and on page 24, "The disk surface accretion smoothly joins the magnetospheric accretion" highlight an intriguing aspect of the study. Notably, a similar accretion mode is observed in the models presented by Takasao et al. (2022, ApJ). This similar finding suggests that this type of accretion might commonly occur in situations involving magnetospheric accretion. It could be worthwhile to give a comment on this similarity. Furthermore, the current discussion concerning disk surface accretion primarily centers around a comparison with Zhu & Stone (2018). However, it could potentially enhance readers' understanding to incorporate other relevant investigations about disks with net fields. A brief comparison with such studies (e.g., Takasao et al. (2018), Mishra et al. (2020), and Jacquemin-Ide et al. (2021)) will be appreciated.

> We have added extensive new discussions, to compare with previous works. This is also addressing the final comment by the reviewer in this report. We won't copy all the changes here since it is quite long. But to guide the reviewer, we add in Page 15 for the surface accretion, Page 16 for the MRI instability in the surface zone, Page 24 for the torque calculation, Page 24 for the field transport. 

- On page 19, the passage "At r=0.4, ... Thus, it is reasonable to estimate that the filling factor is ~5-20%" presents the filling factor estimation at a radius of 0.4, which is four times greater than the stellar radius. Considering this substantial difference, this brings up a question about whether the estimated filling factor truly represents the situation at the stellar surface. I would suggest reconsidering the appropriateness of attributing the estimated filling factor at r=0.4 to the filling factor specifically at the stellar surface.

> We add "At smaller radius, the filling factor could be even smaller. On the other hand, considering that most protostars have  stellar surfaces around 0.2 $R_T$, we don't expect significant differences on the filling factor between $r=$0.2 and 0.4 " in page 20. 

- On page 19, "exchange instability". Is this meant to be "interchange instability"?

> We have corrected it.

- On page 19, I find the statement "the accretion columns rotate around the central star at 20% of the Keplerian frequency at the magnetospheric truncation radius" confusing. This confusion arises from the definition of the truncation radius as the point where Omega equals 0.5 Omega_K (page 10).

> We have clarified this in Page 5 " As will be shown later, the azimuthal velocity changes dramatically around the magnetospheric truncation radius. Thus, choosing another velocity for the definition of $R_T$ barely affects $R_T$."

- On page 21, the phrase "The fourth and fifth panels show that most of the torque at S_2 and S_3 is from the region within r~1" probably suggests that the white bands (representing zero torque) in Figure 18 appear around log10(r) ~ 0. However, this explanation could be enhanced for better clarity. Adding annotations, guiding lines, or other visual aids might improve comprehension. It's also important to note that the white bands span a broad radius range (from log10(r) ~ 0 to 0.4), making it difficult to pinpoint specific regions. In the bottom panel of Figure 18, the torque distribution appears smooth, lacking a distinct change in slope at r=1.

> We have remade Figure 18 to indicate the r=1 region. In the text we have added "The white band extending from $log_{10}r\sim $0 to 0.4 suggests that the torque density is $\sim$0 beyond $r\sim$1."

- On page 22, "The outward moving fields are piled up at the disk region". Please indicate the location in the figure for better clarity.

- On page 23, in relation to planet migration, it could enhance readers' comprehension to introduce references for equation 37, the statement concerning the mass ratio between the planet and the star ("when the mass ratio between the planet and the star is higher than..."), and the content of footnote 3.

> Two references have been add for the type I rate and the gap opening.

- On page 24, the phrase "or sufficient heating only at the inner magnetosphere" requires further clarification regarding how heating could potentially address the issue. It would be beneficial to offer a more detailed explanation or incorporate relevant references to substantiate this notion.

- On page 28, I consider that the statement "Figure 23 shows that the conserved quantities are roughly constants along fluid streamlines in the magnetically dominated region" requires modification. It's challenging to apply this assertion to the streamline initiating at (R, z)=(3, 0.3). Notably, variables like e exhibit considerable variations, k experiences around a 50% change, and omega_s transitions from approximately 0.3 to 0.1 within r=1. Considering these findings, it appears that the results indicate the inapplicability of the 1D treatment to the accretion flow along the magnetospheric field.

> We add explanation at the end of the paragraph "We note that the conserved quantities are not strictly constant within the magnetically dominated regions, especially for $e$ and $\omega_s$ along the streamline starting at $R=3$ and $z$=0.3. This is probably due to the turbulent structure. On the other hand, considering that the conserved quantities only vary by a factor of 2-3 while some components of the conserved quantities vary by orders of magnitude in the magnetically dominated region, we consider that the traditional 2-D axisymmetric steady-state model  explains the azimuthally-averaged flow structure reasonably well inside the magnetic-dominated region. "

- Throughout the manuscript, I've found a limited number of comparisons with prior numerical studies in the result sections. While the work cites many papers from Romanova's group, there seems to be a dearth of comparisons related to the accretion structure in the result sections. For example, my understanding is that the latest 3D simulations, encompassing the present study and Takasao et al. (2022), demonstrate disk surface accretion. However, this feature is absent in Romanova's simulations. I encourage the authors to introduce certain comparisons.

> We added more comparisons with previous works in the results section, as indicated above. The major change is adding a new figure 18 and the discussion associated with it. 

